Trend Filtered Mixture of Experts for Automated Gating of High-Frequency Flow Cytometry Data

Ocean microbes are critical to both ocean ecosystems and the global climate. Flow cytometry, which measures cell optical properties in fluid samples, is routinely used in oceanographic research. Despite decades of accumulated data, identifying key microbial populations (a process known as ``gating'') remains a significant analytical challenge. To address this, we focus on gating multidimensional, high-frequency flow cytometry data collected {\it continuously} on board oceanographic research vessels, capturing time- and space-wise variations in the dynamic ocean. Our paper proposes a novel mixture-of-experts model in which both the gating function and the experts are given by trend filtering. The model leverages two key assumptions: (1) Each snapshot of flow cytometry data is a mixture of multivariate Gaussians and (2) the parameters of these Gaussians vary smoothly over time. Our method uses regularization and a constraint to ensure smoothness and that cluster means match biologically distinct microbe types. We demonstrate, using flow cytometry data from the North Pacific Ocean, that our proposed model accurately matches human-annotated gating and corrects significant errors.

==> figures/list-of-figures.txt <==
intro.png
intro-flowtrend.png
intro-gmm-overfit.png
intro-gmm-underfit.png
soft-vs-hard-gating-edited.pdf
plot-sim-threepanels.png
rand-sim.pdf
rand-ratio.pdf
combined-gated-png-and-model-2d-png
rel-biomass.pdf
table-side-by-side.png
tt-12-edited.png
rand-over-time-new.png
mean-allfits.pdf
prob-allfits.pdf

